Conflict-Aware Active Automata Learning (Extended Version)

Active automata learning algorithms cannot easily handle conflict in the observation data (different outputs observed for the same inputs). This inherent inability to recover after a conflict impairs their effective applicability in scenarios where noise is present or the system under learning is mutating. We propose the Conflict-Aware Active Automata Learning (C3AL) framework to enable handling conflicting information during the learning process. The core idea is to consider the so-called observation tree as a first-class citizen in the learning process. Though this idea is explored in recent work, we take it to its full effect by enabling its use with any existing learner and minimizing the number of tests performed on the system under learning, specially in the face of conflicts. We evaluate C3AL in a large set of benchmarks, covering over 30 different realistic targets, and over 18,000 different scenarios. The results of the evaluation show that C3AL is a suitable alternative framework for closed-box learning that can better handle noise and mutations.

==> EXP/latex__INPUT__0.01__SUCCESS__MAT.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,100
34,100
35,100


==> EXP/latex__INPUT__0.01__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,100
34,100
35,100


==> EXP/latex__INPUT__0.01__SYMBOLS__MAT.csv <==
0,18800.07
1,19454.34
2,18143.90
3,13191.67
4,13312.08
5,12742.74
6,12744.42
7,10038.55
8,7943.40
9,12000.78
10,91160.43
11,36121.47
12,13561.85
13,68973.07
14,14535.15
15,17154.80
16,83568.33
17,1074206.02
18,151067.11
19,98860.19
20,305769.92
21,51471.43
22,48855.27
23,6374596.78
24,215066.05
25,1257996.28
26,151437.67
27,137649.68
28,5742879.77
29,196191.43
30,108632.49
31,1958923.06
32,4470383.10
33,3473612.19
34,376951.11
35,15036748.06


==> EXP/latex__INPUT__0.01__SYMBOLS__PAR.csv <==
0,23667.96
1,23669.49
2,23661.77
3,28092.53
4,8700.15
5,8700.66
6,9678.38
7,6417.43
8,17237.49
9,10638.69
10,205658.94
11,73974.93
12,25606.65
13,135919.55
14,11271.48
15,11092.08
16,178480.85
17,2270972.48
18,254432.67
19,187712.24
20,583269.31
21,83117.33
22,78782.79
23,9383499.02
24,325839.84
25,2066983.82
26,278231.68
27,191024.45
28,4955202.90
29,274268.45
30,145286.78
31,3732066.25
32,3139842.78
33,4344517.52
34,478557.28
35,11049320.81


==> EXP/latex__INPUT__0.05__SUCCESS__MAT.csv <==
0,91
1,91
2,93
3,95
4,100
5,100
6,100
7,100
8,99
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,87
22,100
23,100
24,51
25,100
26,100
27,96
28,17
29,100
30,98
31,96
32,0
33,4
34,99
35,1


==> EXP/latex__INPUT__0.05__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,98
34,100
35,91


==> EXP/latex__INPUT__0.05__SYMBOLS__MAT.csv <==
0,106431.74
1,77650.24
2,78030.14
3,80110.18
4,13765.59
5,21829.48
6,14856.42
7,19902.09
8,63789.12
9,26472.28
10,227056.17
11,71734.43
12,57206.25
13,130950.71
14,34042.37
15,38671.17
16,219047.93
17,3137292.43
18,220689.75
19,195054.36
20,593180.14
21,279107.21
22,157329.34
23,23124047.98
24,802177.67
25,2695293.81
26,313288.07
27,657705.43
28,3483515.06
29,1196013.58
30,537245.61
31,4012156.69
32,
33,5661189.00
34,2196917.95
35,6870614.00


==> EXP/latex__INPUT__0.05__SYMBOLS__PAR.csv <==
0,25818.20
1,25683.77
2,25762.24
3,31835.22
4,9383.59
5,9238.11
6,10643.94
7,6825.86
8,34281.38
9,11705.27
10,201814.90
11,61347.94
12,54883.73
13,107252.09
14,11994.71
15,12026.39
16,168956.14
17,1547844.22
18,212075.56
19,193923.29
20,712136.47
21,263038.67
22,95279.01
23,20145049.00
24,1689401.93
25,1992378.22
26,219344.80
27,657186.20
28,19169545.12
29,908233.13
30,457462.53
31,11418676.36
32,19444312.79
33,40306528.10
34,1502765.59
35,69346667.59


==> EXP/latex__INPUT__0.1__SUCCESS__MAT.csv <==
0,20
1,26
2,25
3,40
4,100
5,100
6,100
7,100
8,68
9,100
10,100
11,100
12,48
13,100
14,100
15,100
16,100
17,88
18,100
19,100
20,98
21,22
22,93
23,56
24,1
25,97
26,100
27,2
28,0
29,29
30,15
31,0
32,0
33,0
34,0
35,0


==> EXP/latex__INPUT__0.1__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,99
25,100
26,100
27,100
28,0
29,100
30,100
31,0
32,0
33,0
34,31
35,0


==> EXP/latex__INPUT__0.1__SYMBOLS__MAT.csv <==
0,53483.85
1,98705.58
2,65872.72
3,68508.25
4,56634.70
5,52193.66
6,27046.64
7,24247.78
8,55511.59
9,31439.29
10,415169.16
11,138291.00
12,82305.83
13,301707.18
14,59977.70
15,81388.63
16,400721.07
17,4581787.99
18,502452.08
19,427809.60
20,1425113.07
21,149063.14
22,214732.66
23,21071401.11
24,105619.00
25,5499339.33
26,749551.04
27,333079.50
28,
29,2072063.10
30,723103.27
31,
32,
33,
34,
35,


==> EXP/latex__INPUT__0.1__SYMBOLS__PAR.csv <==
0,57116.14
1,56806.28
2,56333.10
3,71161.74
4,16366.54
5,16750.42
6,24055.30
7,10072.76
8,80374.40
9,25801.20
10,466326.90
11,64513.07
12,121189.06
13,219337.62
14,20307.92
15,22434.34
16,416222.86
17,6898721.62
18,532995.13
19,488676.44
20,1526791.66
21,4443575.83
22,241756.52
23,42055100.50
24,15218384.08
25,6213300.73
26,609691.30
27,3770482.81
28,
29,6163432.08
30,3020350.50
31,
32,
33,
34,37907809.55
35,


==> EXP/latex__OUTPUT__0.01__SUCCESS__MAT.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,100
34,100
35,100


==> EXP/latex__OUTPUT__0.01__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,100
34,100
35,100


==> EXP/latex__OUTPUT__0.01__SYMBOLS__MAT.csv <==
0,20012.76
1,20906.17
2,20639.11
3,11904.83
4,14611.65
5,12744.21
6,12932.33
7,9668.83
8,8030.57
9,11445.93
10,113987.90
11,33031.40
12,13682.06
13,65188.04
14,15962.98
15,16591.06
16,76702.16
17,1157429.80
18,120249.10
19,114944.42
20,317981.50
21,49144.13
22,48247.00
23,7192497.09
24,183551.34
25,1425157.15
26,124770.08
27,118485.35
28,5354862.63
29,202228.35
30,110363.06
31,905053.04
32,4242473.71
33,3551066.40
34,352924.64
35,14827071.84


==> EXP/latex__OUTPUT__0.01__SYMBOLS__PAR.csv <==
0,23650.55
1,23651.80
2,23652.36
3,27709.41
4,8714.03
5,8716.50
6,9684.25
7,6434.04
8,17367.51
9,10647.57
10,194448.25
11,54344.32
12,25727.23
13,117615.60
14,11274.89
15,11104.54
16,170014.66
17,2363794.93
18,205706.28
19,192309.94
20,565932.75
21,95920.54
22,90816.92
23,10209832.74
24,337599.48
25,1850643.20
26,239356.33
27,172474.12
28,5865961.19
29,252335.04
30,157779.41
31,3473018.13
32,3178107.17
33,3687906.85
34,460747.47
35,11392077.23


==> EXP/latex__OUTPUT__0.05__SUCCESS__MAT.csv <==
0,91
1,96
2,93
3,94
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,99
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,86
22,100
23,100
24,49
25,100
26,100
27,91
28,8
29,100
30,76
31,100
32,4
33,7
34,100
35,0


==> EXP/latex__OUTPUT__0.05__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,100
24,100
25,100
26,100
27,100
28,100
29,100
30,100
31,100
32,100
33,99
34,100
35,77


==> EXP/latex__OUTPUT__0.05__SYMBOLS__MAT.csv <==
0,127966.04
1,109329.89
2,155886.70
3,81503.62
4,31961.76
5,23058.97
6,14001.56
7,10986.84
8,56836.20
9,12457.79
10,247702.66
11,68059.76
12,49926.49
13,141440.98
14,35512.27
15,42172.35
16,166207.58
17,5885067.18
18,215655.37
19,232477.71
20,1124654.69
21,248240.19
22,109640.61
23,26922957.92
24,801882.90
25,6560567.49
26,291552.03
27,749198.88
28,3307257.12
29,880001.68
30,745257.80
31,4080149.32
32,5323173.75
33,5675121.57
34,794580.92
35,


==> EXP/latex__OUTPUT__0.05__SYMBOLS__PAR.csv <==
0,25141.60
1,25294.13
2,25272.71
3,30321.21
4,9542.08
5,9579.21
6,10755.87
7,7066.48
8,32941.97
9,11767.46
10,228027.96
11,64307.09
12,50620.84
13,149671.51
14,12175.24
15,12157.83
16,201153.28
17,2251216.77
18,155770.93
19,234364.67
20,978550.49
21,344807.82
22,94385.49
23,22228894.20
24,1872055.85
25,3939240.45
26,227970.48
27,746915.07
28,23365791.81
29,596577.70
30,852299.13
31,7948493.19
32,19933573.85
33,31894250.28
34,924573.34
35,77534701.29


==> EXP/latex__OUTPUT__0.1__SUCCESS__MAT.csv <==
0,18
1,19
2,24
3,34
4,99
5,100
6,100
7,100
8,71
9,100
10,98
11,100
12,74
13,100
14,100
15,99
16,94
17,18
18,97
19,83
20,61
21,11
22,93
23,3
24,1
25,22
26,77
27,2
28,0
29,47
30,1
31,7
32,0
33,0
34,76
35,0


==> EXP/latex__OUTPUT__0.1__SUCCESS__PAR.csv <==
0,100
1,100
2,100
3,100
4,100
5,100
6,100
7,100
8,100
9,100
10,100
11,100
12,100
13,100
14,100
15,100
16,100
17,100
18,100
19,100
20,100
21,100
22,100
23,99
24,95
25,100
26,100
27,100
28,0
29,100
30,92
31,100
32,0
33,0
34,100
35,0


==> EXP/latex__OUTPUT__0.1__SYMBOLS__MAT.csv <==
0,36669.28
1,53137.53
2,79005.62
3,68287.74
4,108314.29
5,109055.26
6,31956.55
7,51616.12
8,55008.20
9,59005.09
10,555802.05
11,178243.28
12,94502.73
13,298232.72
14,38083.16
15,93221.85
16,467222.21
17,1744942.17
18,542911.65
19,501805.19
20,1067245.87
21,135983.09
22,319211.55
23,4953119.00
24,57169.00
25,4574410.00
26,560775.84
27,247372.00
28,
29,932215.09
30,421758.00
31,3338306.29
32,
33,
34,1730604.00
35,


==> EXP/latex__OUTPUT__0.1__SYMBOLS__PAR.csv <==
0,35095.97
1,33890.00
2,34832.46
3,43735.72
4,13181.22
5,13136.49
6,16435.53
7,8997.39
8,51674.12
9,17591.27
10,550787.09
11,48661.21
12,85413.46
13,415644.59
14,15649.11
15,16134.44
16,662679.52
17,7484163.22
18,277081.72
19,779067.68
20,2954613.67
21,6302307.48
22,236025.16
23,19156049.74
24,24065009.26
25,10583663.38
26,756468.39
27,3992875.08
28,
29,2565861.45
30,12212079.93
31,25669726.36
32,
33,
34,2572752.19
35,

